Joint Semantic Segmentation and Depth Estimation with Deep Convolutional Networks

Multi-scale deep CNNs have been used successfully for problems mapping each pixel to a label, such as depth estimation and semantic segmentation. It has also been shown that such architectures are reusable and can be used for multiple tasks. These networks are typically trained independently for each task by varying the output layer(s) and training objective. In this work we present a new model for simultaneous depth estimation and semantic segmentation from a single RGB image. Our approach demonstrates the feasibility of training parts of the model for each task and then fine tuning the full, combined model on both tasks simultaneously using a single loss function. Furthermore we couple the deep CNN with fully connected CRF, which captures the contextual relationships and interactions between the semantic and depth cues improving the accuracy of the final results. The proposed model is trained and evaluated on NYUDepth V2 dataset outperforming the state of the art methods on semantic segmentation and achieving comparable results on the task of depth estimation.

==> README.txt <==
To make a sample 3DV submission, copy the contents of this directory
somewhere, and type

 latex egpaper_for_review

or 

 pdflatex egpaper_for_review


To make a final copy of the paper uncomment the line
\threedvfinalcopy 
at the beginning of the file or use the template egpaper_final.tex 
with the commands above.

Note that in some environments, it may be necessary to run bibtex 
explicitly (bibtex egpaper_final).

